Lifted Reed-Solomon Codes with Application to Batch Codes

Guo, Kopparty and Sudan have initiated the study of error-correcting codes derived by lifting of affine-invariant codes. Lifted Reed-Solomon (RS) codes are defined as the evaluation of polynomials in a vector space over a field by requiring their restriction to every line in the space to be a codeword of the RS code. In this paper, we investigate lifted RS codes and discuss their application to batch codes, a notion introduced in the context of private information retrieval and load-balancing in distributed storage systems. First, we improve the estimate of the code rate of lifted RS codes for lifting parameter $m\ge 3$ and large field size. Second, a new explicit construction of batch codes utilizing lifted RS codes is proposed. For some parameter regimes, our codes have a better trade-off between parameters than previously known batch codes.

==> upperBoundFile.txt <==
1.00000000000000 1.00000000000000
0.999000000000000 1.00000000000000
0.998000000000000 1.00000000000000
0.997000000000000 1.00000000000000
0.996000000000000 1.00000000000000
0.995000000000000 1.00000000000000
0.994000000000000 1.00000000000000
0.993000000000000 1.00000000000000
0.992000000000000 1.00000000000000
0.991000000000000 1.00000000000000
0.990000000000000 1.00000000000000
0.989000000000000 1.00000000000000
0.988000000000000 1.00000000000000
0.987000000000000 1.00000000000000
0.986000000000000 1.00000000000000
0.985000000000000 1.00000000000000
0.984000000000000 1.00000000000000
0.983000000000000 1.00000000000000
0.982000000000000 1.00000000000000
0.981000000000000 1.00000000000000
0.980000000000000 1.00000000000000
0.979000000000000 0.999997964337250
0.978000000000000 0.999995413316842
0.977000000000000 0.999992862296434
0.976000000000000 0.999990311276026
0.975000000000000 0.999987760255617
0.974000000000000 0.999985209235209
0.973000000000000 0.999982658214801
0.972000000000000 0.999980107194393
0.971000000000000 0.999977556173985
0.970000000000000 0.999975005153577
0.969000000000000 0.999972454133168
0.968000000000000 0.999969903112760
0.967000000000000 0.999967352092352
0.966000000000000 0.999964801071944
0.965000000000000 0.999962250051536
0.964000000000000 0.999959699031128
0.963000000000000 0.999957148010719
0.962000000000000 0.999954596990311
0.961000000000000 0.999952045969903
0.960000000000000 0.999949494949495
0.959000000000000 0.999946923324742
0.958000000000000 0.999944288913774
0.957000000000000 0.999941590696587
0.956000000000000 0.999938826466916
0.955000000000000 0.999935997910136
0.954000000000000 0.999933105335157
0.953000000000000 0.999930147058824
0.952000000000000 0.999927123126653
0.951000000000000 0.999924035493827
0.950000000000000 0.999920886075949
0.949000000000000 0.999917665667666
0.948000000000000 0.999914385964912
0.947000000000000 0.999911036036036
0.946000000000000 0.999907626804887
0.945000000000000 0.999904147104851
0.944000000000000 0.999900603621730
0.943000000000000 0.999896997929607
0.942000000000000 0.999893327480246
0.941000000000000 0.999889586160109
0.940000000000000 0.999885780885781
0.939000000000000 0.999881911057692
0.938000000000000 0.999877976190476
0.937000000000000 0.999873975934460
0.936000000000000 0.999869910100476
0.935000000000000 0.999865778688525
0.934000000000000 0.999861581920904
0.933000000000000 0.999857320280538
0.932000000000000 0.999852994555354
0.931000000000000 0.999848605889724
0.930000000000000 0.999844141604010
0.929000000000000 0.999839610389610
0.928000000000000 0.999835016835017
0.927000000000000 0.999830363382250
0.926000000000000 0.999825646401118
0.925000000000000 0.999820845428157
0.924000000000000 0.999815987933635
0.923000000000000 0.999811078431373
0.922000000000000 0.999806078431373
0.921000000000000 0.999801020408163
0.920000000000000 0.999795918367347
0.919000000000000 0.999790710034014
0.918000000000000 0.999785460992908
0.917000000000000 0.999780141843972
0.916000000000000 0.999774745605920
0.915000000000000 0.999769310823312
0.914000000000000 0.999763768115942
0.913000000000000 0.999758207070707
0.912000000000000 0.999752525252525
0.911000000000000 0.999746828752643
0.910000000000000 0.999741014799154
0.909000000000000 0.999735188261351
0.908000000000000 0.999729235880399
0.907000000000000 0.999723283499446
0.906000000000000 0.999717189314750
0.905000000000000 0.999711091753775
0.904000000000000 0.999704878048780
0.903000000000000 0.999698628048781
0.902000000000000 0.999692307692308
0.901000000000000 0.999685897435897
0.900000000000000 0.999679487179487
0.899000000000000 0.999672908232119
0.898000000000000 0.999666329284750
0.897000000000000 0.999659672830725
0.896000000000000 0.999652916073969
0.895000000000000 0.999646159317212
0.894000000000000 0.999639264264264
0.893000000000000 0.999632319819820
0.892000000000000 0.999625375375375
0.891000000000000 0.999618253968254
0.890000000000000 0.999611111111111
0.889000000000000 0.999603968253968
0.888000000000000 0.999596638655462
0.887000000000000 0.999589285714286
0.886000000000000 0.999581932773109
0.885000000000000 0.999574420677362
0.884000000000000 0.999566844919786
0.883000000000000 0.999559269162210
0.882000000000000 0.999551609848485
0.881000000000000 0.999543797348485
0.880000000000000 0.999535984848485
0.879000000000000 0.999528172348485
0.878000000000000 0.999520161290323
0.877000000000000 0.999512096774194
0.876000000000000 0.999504032258065
0.875000000000000 0.999495967741935
0.874000000000000 0.999487634408602
0.873000000000000 0.999479301075269
0.872000000000000 0.999470967741935
0.871000000000000 0.999462634408602
0.870000000000000 0.999454022988506
0.869000000000000 0.999445402298851
0.868000000000000 0.999436781609195
0.867000000000000 0.999428160919540
0.866000000000000 0.999419334975369
0.865000000000000 0.999410406403941
0.864000000000000 0.999401477832512
0.863000000000000 0.999392549261084
0.862000000000000 0.999383597883598
0.861000000000000 0.999374338624339
0.860000000000000 0.999365079365079
0.859000000000000 0.999355820105820
0.858000000000000 0.999346560846561
0.857000000000000 0.999337250712251
0.856000000000000 0.999327635327635
0.855000000000000 0.999318019943020
0.854000000000000 0.999308404558405
0.853000000000000 0.999298789173789
0.852000000000000 0.999289173789174
0.851000000000000 0.999279230769231
0.850000000000000 0.999269230769231
0.849000000000000 0.999259230769231
0.848000000000000 0.999249230769231
0.847000000000000 0.999239230769231
0.846000000000000 0.999229166666667
0.845000000000000 0.999218750000000
0.844000000000000 0.999208333333333
0.843000000000000 0.999197916666667
0.842000000000000 0.999187500000000
0.841000000000000 0.999177083333333
0.840000000000000 0.999166666666667
0.839000000000000 0.999155797101449
0.838000000000000 0.999144927536232
0.837000000000000 0.999134057971015
0.836000000000000 0.999123188405797
0.835000000000000 0.999112318840580
0.834000000000000 0.999101449275362
0.833000000000000 0.999090415019763
0.832000000000000 0.999079051383399
0.831000000000000 0.999067687747036
0.830000000000000 0.999056324110672
0.829000000000000 0.999044960474308
0.828000000000000 0.999033596837945
0.827000000000000 0.999022233201581
0.826000000000000 0.999010822510823
0.825000000000000 0.998998917748918
0.824000000000000 0.998987012987013
0.823000000000000 0.998975108225108
0.822000000000000 0.998963203463203
0.821000000000000 0.998951298701299
0.820000000000000 0.998939393939394
0.819000000000000 0.998927489177489
0.818000000000000 0.998915476190476
0.817000000000000 0.998902976190476
0.816000000000000 0.998890476190476
0.815000000000000 0.998877976190476
0.814000000000000 0.998865476190476
0.813000000000000 0.998852976190476
0.812000000000000 0.998840476190476
0.811000000000000 0.998827976190476
0.810000000000000 0.998815476190476
0.809000000000000 0.998802631578947
0.808000000000000 0.998789473684211
0.807000000000000 0.998776315789474
0.806000000000000 0.998763157894737
0.805000000000000 0.998750000000000
0.804000000000000 0.998736842105263
0.803000000000000 0.998723684210526
0.802000000000000 0.998710526315789
0.801000000000000 0.998697368421053
0.800000000000000 0.998684210526316
0.799000000000000 0.998670321637427
0.798000000000000 0.998656432748538
0.797000000000000 0.998642543859649
0.796000000000000 0.998628654970760
0.795000000000000 0.998614766081871
0.794000000000000 0.998600877192982
0.793000000000000 0.998586988304094
0.792000000000000 0.998573099415205
0.791000000000000 0.998559210526316
0.790000000000000 0.998545321637427
0.789000000000000 0.998531045751634
0.788000000000000 0.998516339869281
0.787000000000000 0.998501633986928
0.786000000000000 0.998486928104575
0.785000000000000 0.998472222222222
0.784000000000000 0.998457516339869
0.783000000000000 0.998442810457516
0.782000000000000 0.998428104575163
0.781000000000000 0.998413398692810
0.780000000000000 0.998398692810458
0.779000000000000 0.998383986928105
0.778000000000000 0.998369281045752
0.777000000000000 0.998353860294118
0.776000000000000 0.998338235294118
0.775000000000000 0.998322610294118
0.774000000000000 0.998306985294118
0.773000000000000 0.998291360294118
0.772000000000000 0.998275735294118
0.771000000000000 0.998260110294118
0.770000000000000 0.998244485294118
0.769000000000000 0.998228860294118
0.768000000000000 0.998213235294118
0.767000000000000 0.998197610294118
0.766000000000000 0.998181985294118
0.765000000000000 0.998166360294118
0.764000000000000 0.998150000000000
0.763000000000000 0.998133333333333
0.762000000000000 0.998116666666667
0.761000000000000 0.998100000000000
0.760000000000000 0.998083333333333
0.759000000000000 0.998066666666667
0.758000000000000 0.998050000000000
0.757000000000000 0.998033333333333
0.756000000000000 0.998016666666667
0.755000000000000 0.998000000000000
0.754000000000000 0.997983333333333
0.753000000000000 0.997966666666667
0.752000000000000 0.997950000000000
0.751000000000000 0.997933333333333
0.750000000000000 0.997916666666667
0.749000000000000 0.997898809523809
0.748000000000000 0.997880952380952
0.747000000000000 0.997863095238095
0.746000000000000 0.997845238095238
0.745000000000000 0.997827380952381
0.744000000000000 0.997809523809524
0.743000000000000 0.997791666666667
0.742000000000000 0.997773809523810
0.741000000000000 0.997755952380952
0.740000000000000 0.997738095238095
0.739000000000000 0.997720238095238
0.738000000000000 0.997702380952381
0.737000000000000 0.997684523809524
0.736000000000000 0.997666666666667
0.735000000000000 0.997648809523810
0.734000000000000 0.997630952380952
0.733000000000000 0.997612637362637
0.732000000000000 0.997593406593407
0.731000000000000 0.997574175824176
0.730000000000000 0.997554945054945
0.729000000000000 0.997535714285714
0.728000000000000 0.997516483516483
0.727000000000000 0.997497252747253
0.726000000000000 0.997478021978022
0.725000000000000 0.997458791208791
0.724000000000000 0.997439560439560
0.723000000000000 0.997420329670330
0.722000000000000 0.997401098901099
0.721000000000000 0.997381868131868
0.720000000000000 0.997362637362637
0.719000000000000 0.997343406593407
0.718000000000000 0.997324175824176
0.717000000000000 0.997304945054945
0.716000000000000 0.997285714285714
0.715000000000000 0.997266483516484
0.714000000000000 0.997246794871795
0.713000000000000 0.997225961538462
0.712000000000000 0.997205128205128
0.711000000000000 0.997184294871795
0.710000000000000 0.997163461538462
0.709000000000000 0.997142628205128
0.708000000000000 0.997121794871795
0.707000000000000 0.997100961538462
0.706000000000000 0.997080128205128
0.705000000000000 0.997059294871795
0.704000000000000 0.997038461538462
0.703000000000000 0.997017628205128
0.702000000000000 0.996996794871795
0.701000000000000 0.996975961538462
0.700000000000000 0.996955128205128
0.699000000000000 0.996934294871795
0.698000000000000 0.996913461538461
0.697000000000000 0.996892628205128
0.696000000000000 0.996871794871795
0.695000000000000 0.996850961538462
0.694000000000000 0.996830128205128
0.693000000000000 0.996809294871795
0.692000000000000 0.996787878787879
0.691000000000000 0.996765151515152
0.690000000000000 0.996742424242424
0.689000000000000 0.996719696969697
0.688000000000000 0.996696969696970
0.687000000000000 0.996674242424242
0.686000000000000 0.996651515151515
0.685000000000000 0.996628787878788
0.684000000000000 0.996606060606061
0.683000000000000 0.996583333333333
0.682000000000000 0.996560606060606
0.681000000000000 0.996537878787879
0.680000000000000 0.996515151515151
0.679000000000000 0.996492424242424
0.678000000000000 0.996469696969697
0.677000000000000 0.996446969696970
0.676000000000000 0.996424242424242
0.675000000000000 0.996401515151515
0.674000000000000 0.996378787878788
0.673000000000000 0.996356060606061
0.672000000000000 0.996333333333333
0.671000000000000 0.996310606060606
0.670000000000000 0.996287878787879
0.669000000000000 0.996265151515151
0.668000000000000 0.996242424242424
0.667000000000000 0.996219696969697
0.666000000000000 0.996195454545455
0.665000000000000 0.996170454545454
0.664000000000000 0.996145454545455
0.663000000000000 0.996120454545455
0.662000000000000 0.996095454545455
0.661000000000000 0.996070454545455
0.660000000000000 0.996045454545455
0.659000000000000 0.996020454545455
0.658000000000000 0.995995454545455
0.657000000000000 0.995970454545455
0.656000000000000 0.995945454545455
0.655000000000000 0.995920454545455
0.654000000000000 0.995895454545455
0.653000000000000 0.995870454545455
0.652000000000000 0.995845454545455
0.651000000000000 0.995820454545455
0.650000000000000 0.995795454545455
0.649000000000000 0.995770454545455
0.648000000000000 0.995745454545455
0.647000000000000 0.995720454545455
0.646000000000000 0.995695454545454
0.645000000000000 0.995670454545455
0.644000000000000 0.995645454545455
0.643000000000000 0.995620454545455
0.642000000000000 0.995595454545455
0.641000000000000 0.995570454545455
0.640000000000000 0.995545454545455
0.639000000000000 0.995520454545455
0.638000000000000 0.995495454545455
0.637000000000000 0.995470454545455
0.636000000000000 0.995444444444444
0.635000000000000 0.995416666666667
0.634000000000000 0.995388888888889
0.633000000000000 0.995361111111111
0.632000000000000 0.995333333333333
0.631000000000000 0.995305555555556
0.630000000000000 0.995277777777778
0.629000000000000 0.995250000000000
0.628000000000000 0.995222222222222
0.627000000000000 0.995194444444444
0.626000000000000 0.995166666666667
0.625000000000000 0.995138888888889
0.624000000000000 0.995111111111111
0.623000000000000 0.995083333333333
0.622000000000000 0.995055555555556
0.621000000000000 0.995027777777778
0.620000000000000 0.995000000000000
0.619000000000000 0.994972222222222
0.618000000000000 0.994944444444444
0.617000000000000 0.994916666666667
0.616000000000000 0.994888888888889
0.615000000000000 0.994861111111111
0.614000000000000 0.994833333333333
0.613000000000000 0.994805555555556
0.612000000000000 0.994777777777778
0.611000000000000 0.994750000000000
0.610000000000000 0.994722222222222
0.609000000000000 0.994694444444444
0.608000000000000 0.994666666666667
0.607000000000000 0.994638888888889
0.606000000000000 0.994611111111111
0.605000000000000 0.994583333333333
0.604000000000000 0.994555555555556
0.603000000000000 0.994527777777778
0.602000000000000 0.994500000000000
0.601000000000000 0.994472222222222
0.600000000000000 0.994444444444444
0.599000000000000 0.994413194444444
0.598000000000000 0.994381944444444
0.597000000000000 0.994350694444444
0.596000000000000 0.994319444444444
0.595000000000000 0.994288194444444
0.594000000000000 0.994256944444444
0.593000000000000 0.994225694444444
0.592000000000000 0.994194444444444
0.591000000000000 0.994163194444444
0.590000000000000 0.994131944444444
0.589000000000000 0.994100694444444
0.588000000000000 0.994069444444444
0.587000000000000 0.994038194444444
0.586000000000000 0.994006944444444
0.585000000000000 0.993975694444444
0.584000000000000 0.993944444444444
0.583000000000000 0.993913194444444
0.582000000000000 0.993881944444444
0.581000000000000 0.993850694444444
0.580000000000000 0.993819444444444
0.579000000000000 0.993788194444444
0.578000000000000 0.993756944444444
0.577000000000000 0.993725694444444
0.576000000000000 0.993694444444444
0.575000000000000 0.993663194444444
0.574000000000000 0.993631944444444
0.573000000000000 0.993600694444444
0.572000000000000 0.993569444444444
0.571000000000000 0.993538194444444
0.570000000000000 0.993506944444444
0.569000000000000 0.993475694444444
0.568000000000000 0.993444444444444
0.567000000000000 0.993413194444444
0.566000000000000 0.993381944444444
0.565000000000000 0.993350694444444
0.564000000000000 0.993319444444444
0.563000000000000 0.993288194444444
0.562000000000000 0.993256944444444
0.561000000000000 0.993225694444444
0.560000000000000 0.993194444444444
0.559000000000000 0.993163194444444
0.558000000000000 0.993131944444444
0.557000000000000 0.993100694444444
0.556000000000000 0.993069444444444
0.555000000000000 0.993035714285714
0.554000000000000 0.993000000000000
0.553000000000000 0.992964285714286
0.552000000000000 0.992928571428571
0.551000000000000 0.992892857142857
0.550000000000000 0.992857142857143
0.549000000000000 0.992821428571429
0.548000000000000 0.992785714285714
0.547000000000000 0.992750000000000
0.546000000000000 0.992714285714286
0.545000000000000 0.992678571428571
0.544000000000000 0.992642857142857
0.543000000000000 0.992607142857143
0.542000000000000 0.992571428571429
0.541000000000000 0.992535714285714
0.540000000000000 0.992500000000000
0.539000000000000 0.992464285714286
0.538000000000000 0.992428571428571
0.537000000000000 0.992392857142857
0.536000000000000 0.992357142857143
0.535000000000000 0.992321428571429
0.534000000000000 0.992285714285714
0.533000000000000 0.992250000000000
0.532000000000000 0.992214285714286
0.531000000000000 0.992178571428571
0.530000000000000 0.992142857142857
0.529000000000000 0.992107142857143
0.528000000000000 0.992071428571429
0.527000000000000 0.992035714285714
0.526000000000000 0.992000000000000
0.525000000000000 0.991964285714286
0.524000000000000 0.991928571428571
0.523000000000000 0.991892857142857
0.522000000000000 0.991857142857143
0.521000000000000 0.991821428571429
0.520000000000000 0.991785714285714
0.519000000000000 0.991750000000000
0.518000000000000 0.991714285714286
0.517000000000000 0.991678571428571
0.516000000000000 0.991642857142857
0.515000000000000 0.991607142857143
0.514000000000000 0.991571428571429
0.513000000000000 0.991535714285714
0.512000000000000 0.991500000000000
0.511000000000000 0.991464285714286
0.510000000000000 0.991428571428571
0.509000000000000 0.991392857142857
0.508000000000000 0.991357142857143
0.507000000000000 0.991321428571429
0.506000000000000 0.991285714285714
0.505000000000000 0.991250000000000
0.504000000000000 0.991214285714286
0.503000000000000 0.991178571428571
0.502000000000000 0.991142857142857
0.501000000000000 0.991107142857143
0.500000000000000 0.991071428571429
0.499000000000000 0.991029761904762
0.498000000000000 0.990988095238095
0.497000000000000 0.990946428571429
0.496000000000000 0.990904761904762
0.495000000000000 0.990863095238095
0.494000000000000 0.990821428571429
0.493000000000000 0.990779761904762
0.492000000000000 0.990738095238095
0.491000000000000 0.990696428571429
0.490000000000000 0.990654761904762
0.489000000000000 0.990613095238095
0.488000000000000 0.990571428571429
0.487000000000000 0.990529761904762
0.486000000000000 0.990488095238095
0.485000000000000 0.990446428571429
0.484000000000000 0.990404761904762
0.483000000000000 0.990363095238095
0.482000000000000 0.990321428571429
0.481000000000000 0.990279761904762
0.480000000000000 0.990238095238095
0.479000000000000 0.990196428571429
0.478000000000000 0.990154761904762
0.477000000000000 0.990113095238095


